Multiscale modelling couples patches of nonlinear wave-like simulations

The multiscale gap-tooth scheme is built from given microscale simulations of complicated physical processes to empower macroscale simulations. By coupling small patches of simulations over unsimulated physical gaps, large savings in computational time are possible. So far the gap-tooth scheme has been developed for dissipative systems, but wave systems are also of great interest. This article develops the gap-tooth scheme to the case of nonlinear microscale simulations of wave-like systems. Classic macroscale interpolation provides a generic coupling between patches that achieves arbitrarily high order consistency between the multiscale scheme and the underlying microscale dynamics. Eigen-analysis indicates that the resultant gap-tooth scheme empowers feasible computation of large scale simulations of wave-like dynamics with complicated underlying physics. As an pilot study, we implement numerical simulations of dam-breaking waves by the gap-tooth scheme. Comparison between a gap-tooth simulation, a microscale simulation over the whole domain, and some published experimental data on dam breaking, demonstrates that the gap-tooth scheme feasibly computes large scale wave-like dynamics with computational savings.

==> caConsistencyH.txt <==
Comment Computer algebra proves the consistency of the
gap-tooth scheme to high orders for wave-like systems where
patches are coupled with classic interpolation.
Meng Cao and A. J. Roberts,  9 April 2014.

Variable 'choice' chooses the PDEs.
1 is for (h,u)_t=?(h,u)-(u,h)_x-?(u,h)_xxx+
2 is for (h,u)_t=?(h,u)_xx-(u,h)_x-?(u,h)_xxx+
otherwise a nonlinear case
;
choice:=3; 
if choice<3 then let gamma^9=>0 
            else let{gamma^7=>0, c5^3=>0};

on div; off allfac; on revpri; linelength 70$
factor dd,df;
factor c1,c2,c11,c21,c3,c4,c5;

% Define integrate operator to handle polynomials.
operator intx; linear intx;
let { intx(xi^~~p,xi)=>xi^(p+1)/(p+1)
    , intx(1,xi)=>xi
    , intx(xi^~~p,xi,-1,1)=>(1-(-1)^(p+1))/(p+1)
    , intx(1,xi,-1,1)=>2
    };

% Introduce the subgrid variable xi=(x-X_j)/r/D, |xi|<1.
depend xi,x;  
let df(xi,x)=>1/dd/r;

% Define evolving amplitudes.
operator hh; operator uu;
depend hh,t; depend uu,t;
let { df(hh(~k),t)=>sub(j=k,gh1)
    , df(uu(~k),t)=>sub(j=k,gu2)
    };

% initial approximation
hj1:=hh(j); 
hj2:=uj1:=0;
uj2:=uu(j); 
gh1:=gu2:=0;

for it:=1:29 do begin
% update for the -1-field.
% residuals of the PDEs.
if choice=1 then begin
resh1:=df(hj1,t)+df(uj1,x)+c11*df(uj1,x,3)-c1*hj1;
resu1:=df(uj1,t)+df(hj1,x)+c21*df(hj1,x,3)-c2*uj1;
end else if choice=2 then begin
resh1:=df(hj1,t)+df(uj1,x)+c11*df(uj1,x,3)-c3*df(hj1,x,2);
resu1:=df(uj1,t)+df(hj1,x)+c21*df(hj1,x,3)-c4*df(uj1,x,2);
end else begin
resh1:=df(hj1,t)+df(uj1,x);
resu1:=df(uj1,t)+df(hj1,x)+c5*df(uj1,x)*uj1;
end;
% residual of the coupling conditions, errors O(gamma^9);
resu1r:=sub(xi=+1,uj1)
  -gamma*(uu(j+1)+uu(j-1))/2-gamma*r/2*(uu(j+1)-uu(j-1))
  -gamma^3*(-1+r^2)/16*(uu(j+3)-uu(j+1)-uu(j-1)+uu(j-3))
  -gamma^3*(-r+r^3)/48*(uu(j+3)-3*uu(j+1)+3*uu(j-1)-uu(j-3))
  -gamma^5*(9-10*r^2+r^4)/768*(uu(j+5)+uu(j+3)-2*uu(j+1)
    -2*uu(j-1)+uu(j-3)+uu(j-5)) 
  -gamma^5*(9*r-10*r^3+r^5)/3840*(uu(j+5)-5*uu(j+3)+10*uu(j+1)
    -10*uu(j-1)+5*uu(j-3)-uu(j-5))
  -gamma^7*(-225+259*r^2-35*r^4+r^6)/92160*(uu(j+7)-5*uu(j+5)
    +9*uu(j+3)-5*uu(j+1)-5*uu(j-1)+9*uu(j-3)-5*uu(j-5)+uu(j-7))
  -gamma^7*(-225*r+259*r^3-35*r^5+r^7)/645120*(uu(j+7)
    -7*uu(j+5)+21*uu(j+3)-35*uu(j+1)+35*uu(j-1)-21*uu(j-3)+7*uu(j-5)-uu(j-7));
resu1l:=sub(xi=-1,uj1)
  -gamma*(uu(j+1)+uu(j-1))/2+gamma*r/2*(uu(j+1)-uu(j-1))
  -gamma^3*(-1+r^2)/16*(uu(j+3)-uu(j+1)-uu(j-1)+uu(j-3))
  +gamma^3*(-r+r^3)/48*(uu(j+3)-3*uu(j+1)+3*uu(j-1)-uu(j-3))
  -gamma^5*(9-10*r^2+r^4)/768*(uu(j+5)+uu(j+3)-2*uu(j+1)
    -2*uu(j-1)+uu(j-3)+uu(j-5)) 
  +gamma^5*(9*r-10*r^3+r^5)/3840*(uu(j+5)-5*uu(j+3)+10*uu(j+1)
    -10*uu(j-1)+5*uu(j-3)-uu(j-5))
  -gamma^7*(-225+259*r^2-35*r^4+r^6)/92160*(uu(j+7)-5*uu(j+5)
    +9*uu(j+3)-5*uu(j+1)-5*uu(j-1)+9*uu(j-3)-5*uu(j-5)+uu(j-7))
  +gamma^7*(-225*r+259*r^3-35*r^5+r^7)/645120*(uu(j+7)
    -7*uu(j+5)+21*uu(j+3)-35*uu(j+1)+35*uu(j-1)-21*uu(j-3)+7*uu(j-5)-uu(j-7));
write lengthres1:=map(length(~a),{resh1,resu1,resu1r,resu1l});
% update gh1,u1 fields.
gh1:=gh1+(ghd1:=(resu1r-resu1l)/2/dd/r
    -intx(resh1,xi,-1,1)/2);
hj1:=hj1-r*dd*intx(resu1,xi);
uj1:=uj1-r*dd*intx(resh1+ghd1,xi)-(resu1r+resu1l)/2;

% update for the -2-fields.
if choice=1 then begin
resh2:=df(hj2,t)+df(uj2,x)+c11*df(uj2,x,3)-c1*hj2;
resu2:=df(uj2,t)+df(hj2,x)+c21*df(hj2,x,3)-c2*uj2;
end else if choice=2 then begin
resh2:=df(hj2,t)+df(uj2,x)+c11*df(uj2,x,3)-c3*df(hj2,x,2);
resu2:=df(uj2,t)+df(hj2,x)+c21*df(hj2,x,3)-c4*df(uj2,x,2);
end else begin
resh2:=df(hj2,t)+df(uj2,x);
resu2:=df(uj2,t)+df(hj2,x)+c5*df(uj2,x)*uj2;
end;
% residual of the coupling conditions, errors O(gamma^9);
resh2r:=sub(xi=+1,hj2)
  -gamma*(hh(j+1)+hh(j-1))/2-gamma*r/2*(hh(j+1)-hh(j-1))
  -gamma^3*(-1+r^2)/16*(hh(j+3)-hh(j+1)-hh(j-1)+hh(j-3))
  -gamma^3*(-r+r^3)/48*(hh(j+3)-3*hh(j+1)+3*hh(j-1)-hh(j-3))
  -gamma^5*(9-10*r^2+r^4)/768*(hh(j+5)+hh(j+3)-2*hh(j+1)
    -2*hh(j-1)+hh(j-3)+hh(j-5))
  -gamma^5*(9*r-10*r^3+r^5)/3840*(hh(j+5)-5*hh(j+3)+10*hh(j+1)
    -10*hh(j-1)+5*hh(j-3)-hh(j-5))
  -gamma^7*(-225+259*r^2-35*r^4+r^6)/92160*(hh(j+7)-5*hh(j+5)
    +9*hh(j+3)-5*hh(j+1)-5*hh(j-1)+9*hh(j-3)-5*hh(j-5)+hh(j-7))
  -gamma^7*(-225*r+259*r^3-35*r^5+r^7)/645120*(hh(j+7)
    -7*hh(j+5)+21*hh(j+3)-35*hh(j+1)+35*hh(j-1)-21*hh(j-3)+7*hh(j-5)-hh(j-7));
resh2l:=sub(xi=-1,hj2)
  -gamma*(hh(j+1)+hh(j-1))/2+gamma*r/2*(hh(j+1)-hh(j-1))
  -gamma^3*(-1+r^2)/16*(hh(j+3)-hh(j+1)-hh(j-1)+hh(j-3))
  +gamma^3*(-r+r^3)/48*(hh(j+3)-3*hh(j+1)+3*hh(j-1)-hh(j-3))
  -gamma^5*(9-10*r^2+r^4)/768*(hh(j+5)+hh(j+3)-2*hh(j+1)
    -2*hh(j-1)+hh(j-3)+hh(j-5))
  +gamma^5*(9*r-10*r^3+r^5)/3840*(hh(j+5)-5*hh(j+3)+10*hh(j+1)
    -10*hh(j-1)+5*hh(j-3)-hh(j-5))
  -gamma^7*(-225+259*r^2-35*r^4+r^6)/92160*(hh(j+7)-5*hh(j+5)
    +9*hh(j+3)-5*hh(j+1)-5*hh(j-1)+9*hh(j-3)-5*hh(j-5)+hh(j-7))
  +gamma^7*(-225*r+259*r^3-35*r^5+r^7)/645120*(hh(j+7)
    -7*hh(j+5)+21*hh(j+3)-35*hh(j+1)+35*hh(j-1)-21*hh(j-3)+7*hh(j-5)-hh(j-7));
write lengthres2:=map(length(~a),{resh2,resu2,resh2r,resh2l});
gu2:=gu2+(gud2:=(resh2r-resh2l)/2/dd/r
    -intx(resu2,xi,-1,1)/2);
uj2:=uj2-r*dd*intx(resh2,xi);
hj2:=hj2-r*dd*intx(resu2+gud2,xi)-(resh2r+resh2l)/2;

showtime;
if {resh1,resu1,resh2,resu2,resu1l,resu1r,resh2l,resh2r}
  ={0,0,0,0,0,0,0,0} then write it:=it+100000;
end;
if {resh1,resu1,resh2,resu2,resu1l,resu1r,resh2l,resh2r}
   neq{0,0,0,0,0,0,0,0} then rederr "FAILED TO CONVERGE";

% Optionally convert soln to central difference operator form.
% This code not appropriate for nonlinear systems.
if choice<3 then begin 
  factor hh,uu;
  rules:={ mu^2=>1+delta^2/4, uu(j)=>uu, hh(j)=>hh
      , uu(j+~p)=>(mu+sign(p)*delta/2)^abs(p)*uu
      , hh(j+~p)=>(mu+sign(p)*delta/2)^abs(p)*hh }$
  write dhdt:=(gh1 where rules);
  write dudt:=(gu2 where rules);
  if 0 then begin factor delta,mu;
    write h1op:=(hj1 where rules);
    write u2op:=(uj2 where rules);
    write h2op:=(hj2 where rules);
    write u1op:=(uj1 where rules);
  end;
end;

% Find the equivalent PDE to the discrete model
o:=deg((1+gamma)^20,gamma)+3; % order of truncation 
operator h; operator u; 
depend h,x; depend u,x;
factor h,u;
rules:={uu(j)=>u, uu(j+~p)=>u+(for n:=1:o sum 
               u(n)*(dd*p)^n/factorial(n))
       ,hh(j)=>h, hh(j+~p)=>h+(for n:=1:o sum 
               h(n)*(dd*p)^n/factorial(n))
       }$
ghde:=((gh1 where rules)where dd^~p=>0 when p>=o);
gude:=((gu2 where rules)where dd^~p=>0 when p>=o);
equivdes:=sub({gamma=1},{ghde,gude});
end;

